Acoustical characteristics of segmented plates with contact interfaces

The possibility of shifting sound energy from lower to higher frequency bands is investigated. The system configuration considered is a segmented structure having non-linear stiffness characteristics. It is proposed here that such a frequency-shifting mechanism could complement metamaterial concepts for mass-efficient sound barriers. The acoustical behavior of the material system was studied through a representative two-dimensional model consisting of a segmented plate with a contact interface. Multiple harmonic peaks were observed in response to a purely single frequency excitation, and the strength of the response was found to depend on the degree of non-linearity introduced. The lower and closer an excitation frequency was to the characteristic resonance frequencies of the base system, the stronger was the predicted higher harmonic response. The broadband sound transmission loss of these systems has also been calculated and the low frequency sound transmission loss was found to increase as the level of the broadband incident sound field increased. The present findings support the feasibility of designing material systems that transfer energy from lower frequency bands, where a sound barrier is less efficient, to higher bands where energy is more readily dissipated.

==> new_2.txt <==
ryan beckett - us-east tenant 3d experience cloud

\section*{Note}
This is a copy of the accepted manuscript published in the Journal of Sound and Vibration. 
\section*{}
The following information can be used for citing this article:
\section*{}
Varanasi, Srinivas, Thomas Siegmund, and J. Stuart Bolton. "Acoustical characteristics of segmented plates with contact interfaces." Journal of Sound and Vibration 485 (2020): 115584.
https://doi.org/10.1016/j.jsv.2020.115584

\newpage

==> readme.txt <==
sgmntd_cntct_rev12.tex file can be run to generate the pdf file. All the figures are located in rev5pics, rev9pics and rev12pics folders

The script might need multiple compilations to have all the cross-references linked correctly.
